The bipartite structure of treatment-trial networks reveals the flow of information in network meta-analysis

Network meta-analysis (NMA) combines evidence from multiple trials comparing treatment options for the same condition. The method derives its name from a graphical representation of the data where nodes are treatments, and edges represent comparisons between treatments in trials. However, edges in this graph are limited to pairwise comparisons and fail to represent trials that compare more than two treatments. In this paper, we describe NMA as a bipartite graph where trials define a second type of node. Edges then correspond to the arms of trials, connecting each trial node to the treatment nodes it compares. We consider an NMA model parameterized in terms of the observations in each arm. By linking the hat matrix of this model to the bipartite framework, we reveal how evidence flows through the arms of trials. We then define a random walk on the bipartite graph and propose two conjectures that relate the movement of this walker to evidence flow. We illustrate our methods on a network of treatments for plaque psoriasis and verify our conjectures in simulations on randomly generated graphs. The bipartite framework provides new insights into the evidence structure of NMA and the role of individual trials in producing NMA estimates.

==> fictional-eg-matrices/Wagg_vec.txt <==
% latex table generated in R 4.4.1 by xtable 1.8-4 package
% Mon May 19 17:27:27 2025
 2.676 & 0.811 & 0.588 & 0.817 & 0.304 & 1.443 
  


==> psoriasis-matrices/Hat_agg_row_eg.txt <==
% latex table generated in R 4.4.1 by xtable 1.8-4 package
% Tue Mar  4 14:08:56 2025
 -0.399 & -0.234 & 0.018 & 0.256 & 0.359 & 0.329 & 0.145 & 0.127 & 0.095 & 0.108 & 0.151 & 0.363 & -0.127 
  


==> psoriasis-matrices/Hat_arm_row_eg.txt <==
% latex table generated in R 4.4.1 by xtable 1.8-4 package
% Tue Mar  4 16:33:50 2025
 0.127 & -0.127 & -0.118 & -0.096 & 0.214 & -0.006 & -0.043 & 0.049 & -0.621 & -0.104 & 0.157 & 0.567 & -0.127 & 0.127 & -0.025 & -0.019 & 0.043 & -0.265 & 0.109 & 0.156 & 0.303 & -0.267 & -0.056 & 0.021 & 0.318 & -0.340 & -0.053 & 0.076 
  


==> psoriasis-matrices/W.txt <==
% latex table generated in R 4.4.1 by xtable 1.8-4 package
% Wed Feb 26 16:14:25 2025
 \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}18.292} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}24.283} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-18.703} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-18.703} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}22.850} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}6.060} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-5.803} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-5.803} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}6.033} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}14.570} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-5.042} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-3.975} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-5.042} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}49.082} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-18.373} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-3.975} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-18.373} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}42.586} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}5.291} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}5.295} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-3.935} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-3.935} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}4.707} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}30.821} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-11.246} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-11.246} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}17.648} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}23.200} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-9.333} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-0.676} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-9.333} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}39.911} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-1.490} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-0.676} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-1.490} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}4.271} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}28.160} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-8.368} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-2.973} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-8.368} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}35.585} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-4.088} \\ 
  \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}0} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-2.973} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{-4.088} & \mathmakebox[\widthof{-1.000}+\arraycolsep][c]{\phantom{-}15.279} 
  

